Autonomous Bimanual Functional Regrasping of Novel Object Class Instances

In human-made scenarios, robots need to be able to fully operate objects in their surroundings, i.e., objects are required to be functionally grasped rather than only picked. This imposes very strict constraints on the object pose such that a direct grasp can be performed. Inspired by the anthropomorphic nature of humanoid robots, we propose an approach that first grasps an object with one hand, obtaining full control over its pose, and performs the functional grasp with the second hand subsequently. Thus, we develop a fully autonomous pipeline for dual-arm functional regrasping of novel familiar objects, i.e., objects never seen before that belong to a known object category, e.g., spray bottles. This process involves semantic segmentation, object pose estimation, non-rigid mesh registration, grasp sampling, handover pose generation and in-hand pose refinement. The latter is used to compensate for the unpredictable object movement during the first grasp. The approach is applied to a human-like upper body. To the best knowledge of the authors, this is the first system that exhibits autonomous bimanual functional regrasping capabilities. We demonstrate that our system yields reliable success rates and can be applied on-line to real-world tasks using only one off-the-shelf RGB-D sensor.

==> images/overview.pgf <==
\begin{tikzpicture}[
    font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	sensor/.style={rectangle,rounded corners,draw=black,fill=red!20,align=center, minimum width=2.4cm},
    module/.style={rectangle,rounded corners,draw=black,fill=yellow!20,align=center, minimum width=2.4cm},
    perception/.style={rectangle,rounded corners,draw=black,fill=blue!20,align=center, minimum width=2.4cm},
    group/.style={rectangle,rounded corners,draw=black},
    extmodule/.style={module,dashed,fill=black!10},
    label/.style={font=\sffamily\scriptsize,align=center},
    pic/.style={},
]

% Nodes
\node[sensor] (kinect) {Kinect\\v2};
\node[perception, below=1.5cm of kinect]  (semsec) {Semantic\\Segmentation};
\node[perception, below=1.2cm of semsec]  (poseest){Pose\\Estimation};
\node[module,     right=1.5cm of semsec] (modreg) {Model\\Registration};
\node[module,     below=1.2cm of modreg]  (initgrasp) {Initial\\Grasp Sampling};

\node[module, right=1.5cm of modreg]  (handover) {Handover Pose\\Generation};
\node[module, right=1.5cm of handover](observation) {View Pose\\Generation};

% Connections
\draw[-latex] (kinect) -- (semsec);
\draw[-latex] (kinect.south) -- (0,-1.0) -- (1.2,-1.0) -| (handover.north);
\draw[-latex] (kinect.south) -- (0,-1.0) -- (1.2,-1.0) -| (observation.north);
\draw[-latex] (semsec) -- (poseest);
\draw[-latex] (semsec) -- ++(1.8,0) |- (modreg);
\draw[-latex] (poseest) -- ++(1.9,0) |- (modreg);
\draw[-latex] (modreg) -- (initgrasp);
\draw[-latex] (initgrasp) -- ++(1.9,0) |- (handover);
\draw[-latex] (modreg) -- (handover);
\draw[-latex] (handover) -- (observation);
\draw[-latex] (observation) -- ++(2.5,0);

% Labels over the connections
%\node[label, below= 0.2cm of kinect,      xshift=0.65cm]{RGB-D\\Pointcloud};
%\node[label, right= 0.05cm of semsec,      yshift=0.35cm]{Object\\Pointcloud};
%\node[label, right= -0.45cm  of poseest,     yshift=0.95cm]{6D Pose};
%\node[label, right= 0.0cm  of modreg,      yshift=0.35cm]{Functional\\Grasp};
%\node[label, below= 0.2cm  of modreg,      xshift=0.45cm]{Mesh};
%\node[label, right= 0.05cm of handover,    yshift=0.35cm]{Handover\\Motion};
%\node[label, right=-0.1cm  of observation, yshift=0.35cm]{Regrasping\\Motion};

% Pictures over connections
\node[pic, below= -0.0cm of kinect,   xshift=-0.8cm](pic_input){\includegraphics[height=1.2cm]{overview/input.png}};
\node[pic, below= -0.0cm of semsec,   xshift=-0.5cm](pic_segmented){\includegraphics[height=1.0cm]{overview/segmented.png}};
\node[pic, right= -0.2cm of poseest,  yshift=1.0cm](pic_pose){\includegraphics[height=1.2cm]{overview/pose.png}};
\node[pic, below=  0.0cm of modreg,   xshift=-0.4cm](pic_registered){\includegraphics[height=1cm]{overview/registered.png}};
\node[pic, right= -0.0cm of initgrasp,yshift=0.9cm](pic_grasps){\includegraphics[height=1.0cm]{overview/grasps.png}};
\node[pic, right=  0.1cm of modreg,   yshift=0.6cm](pic_grasp){\includegraphics[height=1.0cm]{overview/grasp.png}};
\node[pic, right= -0.2cm of handover, yshift=0.6cm](pic_handover){\includegraphics[width=1.4cm]{overview/handover.png}};
\node[pic, right=  0.0cm of observation, yshift=0.75cm](pic_regrasping){\includegraphics[width=1.4cm]{regrasping.png}};

\end{tikzpicture}




==> images/overview_new.pgf <==
\begin{tikzpicture}[
    font=\sffamily\footnotesize,
    every node/.append style={text depth=.2ex},
	sensor/.style={rectangle,rounded corners,draw=black,fill=red!20,align=center, minimum width=2.4cm},
    module/.style={rectangle,rounded corners,draw=black,fill=yellow!20,align=center, minimum width=2.4cm},
    perception/.style={rectangle,rounded corners,draw=black,fill=blue!20,align=center, minimum width=2.4cm},
    group/.style={rectangle,rounded corners,draw=black},
    extmodule/.style={module,dashed,fill=black!10},
    label/.style={font=\sffamily\scriptsize,align=center},
    pic/.style={},
]

% Nodes
\node[sensor] (kinect) {Kinect\\v2};
\node[perception, below=1.5cm of kinect]  (semsec) {Segmentation +\\Pose Estimation};
\node[perception, below=1.2cm of semsec]  (poseest){Rigid\\Registration};
\node[module,     right=1.5cm of semsec] (modreg) {Non-Rigid\\Registration};
\node[module,     below=1.2cm of modreg]  (initgrasp) {Initial\\Grasp Sampling};

\node[module, right=1.5cm of modreg]  (handover) {Handover Pose\\Generation};
\node[module, below=1.2cm of handover](observation) {View Pose\\Generation};

% Connections
\draw[-latex] (kinect) -- (semsec);
\draw[-latex] (kinect.south) -- (0,-1.0) -- (1.2,-1.0) -| (handover.north);
\draw[-latex] (kinect.south) -- (0,-1.0) -- (9.2,-1.0) -- (9.2,-3.5) -| ($(observation.north) + (0.1,0)$);
\draw[-latex] (semsec) -- (poseest);
\draw[-latex] (semsec) -- ++(1.8,0) |- (modreg);
\draw[-latex] (poseest) -- ++(1.9,0) |- ($(modreg.west) + (0,-0.1)$);
\draw[-latex] (modreg) -- (initgrasp);
\draw[-latex] (initgrasp) -- ++(1.9,0) |- ($(handover.west) + (0,-0.1)$);
\draw[-latex] (modreg) -- (handover);
\draw[-latex] (handover) -- (observation);
\draw[-latex] (observation) -- ++(2.5,0);

% Labels over the connections
\node[label, below= 0.2cm of kinect,      xshift=0.65cm]{RGB-D\\Pointcloud};
\node[label, below= 0.2cm  of semsec,     xshift=1.35cm]{6D Pose};
\node[label, below= 0.2cm  of semsec,     xshift=-0.55cm]{6D Pose};
\node[label, right= 0.05cm of semsec,      yshift=0.35cm]{Object\\Pointcloud};
\node[label, right= 0.0cm  of modreg,      yshift=0.35cm]{Functional\\Grasp};
\node[label, below= 0.2cm  of modreg,      xshift=-0.6cm]{Registered\\Mesh};
\node[label, below= 0.2cm  of modreg, xshift=1.4cm]{Initial\\Grasps};
\node[label, below= 0.2cm of handover,    xshift=-0.6cm]{Handover\\Motion};
\node[label, right=-0.1cm  of observation, yshift=0.35cm]{Regrasping\\Motion};

% Pictures over connections
% \node[pic, below= -0.0cm of kinect,   xshift=-0.8cm](pic_input){\includegraphics[height=1.2cm]{../images/overview/input.png}};
% \node[pic, below= -0.0cm of semsec,   xshift=-0.5cm](pic_segmented){\includegraphics[height=1.0cm]{../images/overview/segmented.png}};
% \node[pic, right= -0.2cm of poseest,  yshift=1.0cm](pic_pose){\includegraphics[height=1.2cm]{../images/overview/pose.png}};
% \node[pic, below=  0.0cm of modreg,   xshift=-0.4cm](pic_registered){\includegraphics[height=1cm]{../images/overview/registered.png}};
% \node[pic, right= -0.0cm of initgrasp,yshift=0.9cm](pic_grasps){\includegraphics[height=1.0cm]{../images/overview/grasps.png}};
% \node[pic, right=  0.1cm of modreg,   yshift=0.6cm](pic_grasp){\includegraphics[height=1.0cm]{../images/overview/grasp.png}};
% \node[pic, right= -0.2cm of handover, yshift=0.6cm](pic_handover){\includegraphics[width=1.4cm]{../images/overview/handover.png}};
% \node[pic, right=  0.0cm of observation, yshift=0.75cm](pic_regrasping){\includegraphics[width=1.4cm]{../images/regrasping.png}};

\end{tikzpicture}

